Capturing Argument Interaction in Semantic Role Labeling with Capsule Networks

Semantic role labeling (SRL) involves extracting propositions (i.e. predicates and their typed arguments) from natural language sentences. State-of-the-art SRL models rely on powerful encoders (e.g., LSTMs) and do not model non-local interaction between arguments. We propose a new approach to modeling these interactions while maintaining efficient inference. Specifically, we use Capsule Networks: each proposition is encoded as a tuple of \textit{capsules}, one capsule per argument type (i.e. role). These tuples serve as embeddings of entire propositions. In every network layer, the capsules interact with each other and with representations of words in the sentence. Each iteration results in updated proposition embeddings and updated predictions about the SRL structure. Our model substantially outperforms the non-refinement baseline model on all 7 CoNLL-2019 languages and achieves state-of-the-art results on 5 languages (including English) for dependency SRL. We analyze the types of mistakes corrected by the refinement procedure. For example, each role is typically (but not always) filled with at most one argument. Whereas enforcing this approximate constraint is not useful with the modern SRL system, iterative procedure corrects the mistakes by capturing this intuition in a flexible and context-sensitive way.

==> arg_num_cap.txt <==
arg_num       f
1       89.84
2       91.84
3       90.76
4       91.14
5       90.10
6       91.08
7       83.02

==> arg_num_cap_with_global.txt <==
arg_num       f
1       89.56
2       91.91
3       90.99
4       90.88
5       90.15
6       90.50
7       84.91

==> arg_num_ensemble.txt <==
arg_num       f
1       89.37
2       91.55
3       90.50
4       90.90
5       89.54
6       90.64
7       85.19

==> arg_num_plain.txt <==
arg_num       f
1       88.78
2       91.34
3       90.38
4       90.70
5       89.70
6       88.85
7       81.48

==> dev_EM.txt <==
Iter	base1	base2	w/o global	global
1	66.17	66.70	56.74	45.96
2	66.17	66.70	66.93	67.15
3	66.17	66.70	66.95	63.71
4	66.17	66.70	65.79	61.30
5	66.17	66.70	64.04	60.00
6	66.17	66.70	62.00	58.69
7	66.17	66.70	59.84	57.57
8	66.17	66.70	57.32	56.54

==> dev_F.txt <==
Iter	base1	base2	w/o global	global
1	89.54	89.80	87.59	82.86
2	89.54	89.80	89.92	89.94
3	89.54	89.80	89.87	89.01
4	89.54	89.80	89.54	88.23
5	89.54	89.80	89.13	87.77
6	89.54	89.80	88.60	87.38
7	89.54	89.80	88.01	87.06
8	89.54	89.80	87.28	86.71

==> dev_P.txt <==
Iter	base1	base2	w/o global	global
1	89.47	89.95	84.73	90.81
2	89.47	89.95	89.88	89.63
3	89.47	89.95	90.86	87.00
4	89.47	89.95	91.29	85.43
5	89.47	89.95	91.48	84.55
6	89.47	89.95	91.47	83.86
7	89.47	89.95	91.47	83.25
8	89.47	89.95	91.23	82.62

==> dev_R.txt <==
Iter	base1	base2	w/o global	global
1	89.61	89.64	90.65	76.19
2	89.61	89.64	89.97	90.25
3	89.61	89.64	88.90	91.12
4	89.61	89.64	87.85	91.21
5	89.61	89.64	86.91	91.25
6	89.61	89.64	85.91	91.21
7	89.61	89.64	84.81	91.23
8	89.61	89.64	83.66	91.22

==> dev_iter1_to_iter2.txt <==
0	0	0
0	1	-1
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	123
0	17	0
0	18	0
0	19	0
0	20	0
0	21	0

1	0	-2
1	1	0
1	2	1
1	3	0
1	4	-1
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0
1	15	0
1	16	181
1	17	0
1	18	0
1	19	0
1	20	0
1	21	0

2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	32
2	17	0
2	18	0
2	19	0
2	20	0
2	21	0

==> sentence_len_cap.txt <==
sen_len       f
5       91.26
6       91.67
7       90.23
8       95.08
9       94.46
10      91.12
11      91.70
12      93.59
13      92.26
14      91.57
15      92.47
16      91.74
17      91.21
18      91.57
19      91.01
20      91.62
21      92.39
22      90.99
23      90.98
24      91.68
25      90.36
26      91.40
27      90.99
28      90.45
29      90.43
30      92.10
31      89.83
32      92.23
33      90.97
34      89.76
35      92.25
36      91.30
37      89.99
38      90.62
39      89.51
40      89.90
41      89.36
42      91.24
43      89.41
44      91.46
45      92.73
46      87.96
47      90.11
48      90.16
49      92.88
50      85.77
51      86.15
52      92.23
53      84.46
54      90.99
55      92.59
56      90.54
57      91.23
58      89.23
59      92.19
60      94.59
61      95.05
62      95.31
63      86.76
64      86.67
65      86.49
66      98.92
69      86.54

==> sentence_len_cap_10.txt <==
sen_len       f
0-9     93.42
10-19   91.76
20-29   91.12
30-39   90.97
40-49   90.42
50-59   88.93
60-69   91.43

==> sentence_len_cap_with_global_10.txt <==
sen_len       f
0-9     92.74
10-19   91.96
20-29   91.12
30-39   90.92
40-49   90.42
50-59   88.97
60-69   91.66

==> sentence_len_ensemble.txt <==
sen_len       f
5       90.20
6       90.76
7       87.96
8       93.77
9       95.94
10      90.91
11      92.57
12      93.48
13      92.47
14      92.40
15      90.89
16      91.38
17      91.46
18      91.39
19      90.64
20      91.38
21      91.51
22      91.77
23      90.94
24      90.54
25      89.92
26      90.17
27      91.11
28      89.62
29      90.60
30      91.74
31      89.46
32      90.92
33      90.51
34      89.00
35      91.76
36      90.95
37      89.22
38      90.26
39      89.31
40      89.33
41      89.61
42      90.56
43      91.30
44      91.54
45      92.55
46      87.98
47      90.29
48      91.17
49      91.34
50      87.71
51      88.00
52      91.40
53      86.06
54      90.71
55      92.73
56      90.54
57      87.27
58      89.06
59      90.77
60      94.59
61      95.15
62      95.31
63      88.73
64      90.00
65      84.93
66      98.92
69      87.62

==> sentence_len_ensemble_10.txt <==
sen_len       f
0-9     92.48
10-19   91.63
20-29   90.72
30-39   90.40
40-49   90.46
50-59   89.35
60-69   92.03

==> sentence_len_plain.txt <==
sen_len       f
5       90.38
6       91.67
7       88.37
8       92.46
9       93.43
10      90.60
11      91.19
12      93.15
13      92.22
14      91.78
15      90.70
16      91.69
17      90.92
18      91.75
19      91.07
20      91.22
21      91.73
22      91.59
23      90.82
24      90.08
25      89.19
26      89.82
27      90.03
28      89.39
29      91.33
30      90.93
31      89.95
32      91.22
33      90.75
34      89.38
35      91.17
36      90.82
37      90.23
38      89.96
39      88.19
40      89.58
41      88.76
42      90.08
43      89.39
44      90.07
45      92.91
46      88.41
47      89.79
48      87.86
49      90.77
50      85.77
51      87.80
52      91.08
53      86.17
54      91.90
55      92.73
56      89.33
57      87.27
58      91.34
59      90.77
60      91.89
61      95.24
62      96.12
63      90.91
64      87.10
65      83.78
66      95.74
69      84.31

==> sentence_len_plain_10.txt <==
sen_len       f
0-9     91.49
10-19   91.51
20-29   90.47
30-39   90.37
40-49   89.73
50-59   89.17
60-69   91.19

==> unique_constrain.txt <==
Iter	Gold	Plain	Ensemble	CapsuleNet	CapsuleNet with Global Node
1	128	284	262	1168	119
2	128	284	262	317	272
3	128	284	262	173	477
4	128	284	262	131	579
5	128	284	262	121	631
6	128	284	262	125	665
7	128	284	262	131	705
8	128	284	262	129	754
